Length-MAX Tokenizer for Language Models

We introduce a new tokenizer for language models that minimizes the average tokens per character, thereby reducing the number of tokens needed to represent text during training and to generate text during inference. Our method, which we refer to as the Length-MAX tokenizer, obtains its vocabulary by casting a length-weighted objective maximization as a graph partitioning problem and developing a greedy approximation algorithm. On FineWeb and diverse domains, it yields 14--18\% fewer tokens than Byte Pair Encoding (BPE) across vocabulary sizes from 10K to 50K, and the reduction is 13.0\% when the size is 64K. Training GPT-2 models at 124M, 355M, and 1.3B parameters from scratch with five runs each shows 18.5\%, 17.2\%, and 18.5\% fewer steps, respectively, to reach a fixed validation loss, and 13.7\%, 12.7\%, and 13.7\% lower inference latency, together with a 16\% throughput gain at 124M, while consistently improving on downstream tasks including reducing LAMBADA perplexity by 11.7\% and enhancing HellaSwag accuracy by 4.3\%. Moreover, the Length-MAX tokenizer achieves 99.62\% vocabulary coverage and the out-of-vocabulary rate remains low at 0.12\% on test sets. These results demonstrate that optimizing for average token length, rather than frequency alone, offers an effective approach to more efficient language modeling without sacrificing -- and often improving -- downstream performance. The tokenizer is compatible with production systems and reduces embedding and KV-cache memory by 18\% at inference.

==> src/inference_results.csv <==
Model,Output Length (chars),Output Length (tokens),Time Taken (s),,Model,Output Length (chars),Output Length (tokens),Time Taken (s)
Clique GPT-2 Model,122,24,0.893746853,,Typical GPT-2 Model,104,23,0.893746853
Clique GPT-2 Model,165,21,1.399224127,,Typical GPT-2 Model,130,34,1.344727039
Clique GPT-2 Model,168,41,2.281207565,,Typical GPT-2 Model,150,32,1.252782106
Clique GPT-2 Model,348,77,4.094314487,,Typical GPT-2 Model,152,24,0.945123196
Clique GPT-2 Model,349,84,4.07443977,,Typical GPT-2 Model,155,46,1.838558197
Clique GPT-2 Model,395,128,5.543118942,,Typical GPT-2 Model,162,38,1.498712778
Clique GPT-2 Model,448,122,5.660528775,,Typical GPT-2 Model,207,43,1.690446377
Clique GPT-2 Model,462,133,5.823755814,,Typical GPT-2 Model,209,58,2.28537631
Clique GPT-2 Model,487,125,5.949155523,,Typical GPT-2 Model,240,81,3.186042547
Clique GPT-2 Model,493,145,6.433698239,,Typical GPT-2 Model,259,79,3.117943525
Clique GPT-2 Model,505,135,6.284740914,,Typical GPT-2 Model,269,83,3.311719418
Clique GPT-2 Model,526,137,6.033681817,,Typical GPT-2 Model,282,80,3.158255816
Clique GPT-2 Model,536,142,6.508085434,,Typical GPT-2 Model,295,72,2.866818428
Clique GPT-2 Model,607,161,6.887203797,,Typical GPT-2 Model,323,94,3.725217581
Clique GPT-2 Model,704,176,8.294601014,,Typical GPT-2 Model,330,82,3.22826314
Clique GPT-2 Model,737,223,10.82709846,,Typical GPT-2 Model,333,82,3.262382269
Clique GPT-2 Model,782,204,8.477405086,,Typical GPT-2 Model,339,88,3.476845264
Clique GPT-2 Model,846,244,11.17801275,,Typical GPT-2 Model,355,92,3.560634851
Clique GPT-2 Model,867,257,11.43928472,,Typical GPT-2 Model,388,99,3.927176952
Clique GPT-2 Model,888,243,10.79076572,,Typical GPT-2 Model,388,128,5.059798479
Clique GPT-2 Model,982,286,13.2934373,,Typical GPT-2 Model,414,109,4.326589584
Clique GPT-2 Model,1062,318,14.1231359,,Typical GPT-2 Model,416,132,5.309762478
Clique GPT-2 Model,1063,295,12.73891847,,Typical GPT-2 Model,420,116,4.576067924
Clique GPT-2 Model,1068,301,13.87089981,,Typical GPT-2 Model,422,121,4.819498777
Clique GPT-2 Model,1170,355,14.71649633,,Typical GPT-2 Model,425,127,4.966761112
Clique GPT-2 Model,1177,368,16.79804389,,Typical GPT-2 Model,430,125,4.989038706
Clique GPT-2 Model,1197,336,13.93547648,,Typical GPT-2 Model,437,138,5.421883821
Clique GPT-2 Model,1297,376,16.54166119,,Typical GPT-2 Model,447,109,4.284651756
Clique GPT-2 Model,1316,500,21.36871123,,Typical GPT-2 Model,461,128,5.097028971
Clique GPT-2 Model,1322,500,21.27687716,,Typical GPT-2 Model,467,136,5.377794027
Clique GPT-2 Model,1334,417,17.25226406,,Typical GPT-2 Model,486,148,5.905570269
Clique GPT-2 Model,1343,500,21.29285216,,Typical GPT-2 Model,513,142,5.638311625
Clique GPT-2 Model,1367,500,21.51030159,,Typical GPT-2 Model,526,143,5.627563715
Clique GPT-2 Model,1384,500,21.11137724,,Typical GPT-2 Model,531,160,6.358829975
Clique GPT-2 Model,1384,500,21.11137724,,Typical GPT-2 Model,537,156,6.207074642
Clique GPT-2 Model,1402,429,18.71877989,,Typical GPT-2 Model,574,164,6.516518354
Clique GPT-2 Model,1406,500,20.92661238,,Typical GPT-2 Model,592,173,6.887706995
Clique GPT-2 Model,1441,500,21.35722351,,Typical GPT-2 Model,594,171,6.9968009
Clique GPT-2 Model,1444,500,21.34117818,,Typical GPT-2 Model,602,197,7.989168644
Clique GPT-2 Model,1456,500,21.27710366,,Typical GPT-2 Model,664,186,7.501363277
Clique GPT-2 Model,1460,500,20.96789241,,Typical GPT-2 Model,679,219,8.698947191
Clique GPT-2 Model,1462,500,21.13252783,,Typical GPT-2 Model,688,209,8.252518177
Clique GPT-2 Model,1491,491,21.88894044,,Typical GPT-2 Model,721,198,7.935389042
Clique GPT-2 Model,1508,500,21.17561078,,Typical GPT-2 Model,729,230,9.102196932
Clique GPT-2 Model,1514,500,21.31586385,,Typical GPT-2 Model,749,229,9.078242779
Clique GPT-2 Model,1520,500,21.18271017,,Typical GPT-2 Model,756,204,8.040682554
Clique GPT-2 Model,1525,500,21.21742344,,Typical GPT-2 Model,801,228,9.156560421
Clique GPT-2 Model,1527,500,21.19917059,,Typical GPT-2 Model,812,254,9.979272604
Clique GPT-2 Model,1535,500,21.3987534,,Typical GPT-2 Model,826,253,9.985827684
Clique GPT-2 Model,1536,500,21.16327667,,Typical GPT-2 Model,842,265,10.48302245
Clique GPT-2 Model,1540,500,21.28181648,,Typical GPT-2 Model,854,253,9.830899
Clique GPT-2 Model,1545,442,19.75884339,,Typical GPT-2 Model,895,276,10.98270035
Clique GPT-2 Model,1551,500,21.33745575,,Typical GPT-2 Model,940,329,12.93014836
Clique GPT-2 Model,1555,500,21.1279974,,Typical GPT-2 Model,957,299,11.9416616
Clique GPT-2 Model,1558,500,20.88495827,,Typical GPT-2 Model,962,301,12.0273087
Clique GPT-2 Model,1563,500,21.24897051,,Typical GPT-2 Model,966,309,12.40986872
Clique GPT-2 Model,1573,500,21.25033951,,Typical GPT-2 Model,1033,323,12.76859593
Clique GPT-2 Model,1574,500,21.45952559,,Typical GPT-2 Model,1038,310,12.20165133
Clique GPT-2 Model,1575,500,21.61519051,,Typical GPT-2 Model,1060,296,11.75425863
Clique GPT-2 Model,1577,500,21.26206422,,Typical GPT-2 Model,1117,304,12.08063745
Clique GPT-2 Model,1592,500,21.29627395,,Typical GPT-2 Model,1125,346,13.71162891
Clique GPT-2 Model,1594,493,20.58424656,,Typical GPT-2 Model,1156,375,14.8379209
Clique GPT-2 Model,1595,500,21.53414536,,Typical GPT-2 Model,1159,363,14.61424184
Clique GPT-2 Model,1606,500,21.26257586,,Typical GPT-2 Model,1160,337,13.5185039
Clique GPT-2 Model,1606,500,21.32489038,,Typical GPT-2 Model,1220,384,15.53296447
Clique GPT-2 Model,1609,500,21.3779223,,Typical GPT-2 Model,1223,380,14.82653022
Clique GPT-2 Model,1615,500,21.17643642,,Typical GPT-2 Model,1230,379,15.1667757
Clique GPT-2 Model,1615,500,21.30318356,,Typical GPT-2 Model,1279,419,17.10966253
Clique GPT-2 Model,1617,500,21.2939961,,Typical GPT-2 Model,1297,418,16.6090436
Clique GPT-2 Model,1621,500,20.91842175,,Typical GPT-2 Model,1324,403,15.84428811
Clique GPT-2 Model,1621,500,21.48382235,,Typical GPT-2 Model,1374,434,17.06207466
Clique GPT-2 Model,1637,488,20.96272808,,Typical GPT-2 Model,1458,500,19.98108625
Clique GPT-2 Model,1647,500,21.3715663,,Typical GPT-2 Model,1491,456,17.80328059
Clique GPT-2 Model,1648,496,20.63666411,,Typical GPT-2 Model,1525,500,19.90001512
Clique GPT-2 Model,1650,500,21.15030766,,Typical GPT-2 Model,1555,438,17.05886269
Clique GPT-2 Model,1657,500,21.42595577,,Typical GPT-2 Model,1557,500,19.23335195
Clique GPT-2 Model,1660,500,21.18376136,,Typical GPT-2 Model,1570,500,19.86324382
Clique GPT-2 Model,1683,500,21.30102444,,Typical GPT-2 Model,1577,500,19.8941052
Clique GPT-2 Model,1685,500,21.11538267,,Typical GPT-2 Model,1599,500,19.81844401
Clique GPT-2 Model,1685,500,21.11538267,,Typical GPT-2 Model,1624,500,19.78860903
Clique GPT-2 Model,1701,490,20.26076237,,Typical GPT-2 Model,1626,500,19.96590233
Clique GPT-2 Model,1747,500,21.17736888,,Typical GPT-2 Model,1626,500,20.69128442
Clique GPT-2 Model,1766,500,21.04176545,,Typical GPT-2 Model,1696,500,19.9802072
Clique GPT-2 Model,1788,500,20.54698317,,Typical GPT-2 Model,1762,500,19.82947564


==> src/tokenization_results.csv <==
Vocabulary Size,Original Avg Length,Mod1 Avg Length,Mod2 Avg Length
100,1.690850407,1.699901837,1.737693085
200,2.011183442,2.020336723,2.120310023
300,2.258905137,2.277631579,2.424858985
400,2.537278854,2.559028511,2.687807057
500,2.780701754,2.795155709,2.92490887


==> src/tokenizer_results.csv <==
Corpus,Tokenizer,Vocab Size,Tokenize Ratio
training_corpus,sentencepiece,10000,1.595018506689534
training_corpus,sentencepiece,20000,1.399416361138577
training_corpus,sentencepiece,30000,1.3352904631484999
training_corpus,sentencepiece,40000,1.3023634311314893
training_corpus,sentencepiece,50000,1.2825485855289063
training_corpus,bpe,10000,1.5581188803234076
training_corpus,bpe,20000,1.3794440117952802
training_corpus,bpe,30000,1.3244533307666058
training_corpus,bpe,40000,1.296986428427675
training_corpus,bpe,50000,1.2791185040644715
training_corpus,clique,10000,1.5619033452044486
training_corpus,clique,20000,1.2990952285116772
training_corpus,clique,30000,1.1931083363229877
training_corpus,clique,40000,1.1288599354234663
training_corpus,clique,50000,1.0839363684887515
training_corpus,wordpiece,10000,1.757868624379829
training_corpus,wordpiece,20000,1.4300508387074193
training_corpus,wordpiece,30000,1.3529046314849977
training_corpus,wordpiece,40000,1.3156462465983567
training_corpus,wordpiece,50000,1.2936219735218712
news_corpus,sentencepiece,10000,1.492368177613321
news_corpus,sentencepiece,20000,1.3251618871415356
news_corpus,sentencepiece,30000,1.2661887141535615
news_corpus,sentencepiece,40000,1.244449583718779
news_corpus,sentencepiece,50000,1.2349676225716928
news_corpus,bpe,10000,1.4722479185938946
news_corpus,bpe,20000,1.3068917668825162
news_corpus,bpe,30000,1.2659574468085106
news_corpus,bpe,40000,1.2402867715078632
news_corpus,bpe,50000,1.2294172062904718
news_corpus,clique,10000,1.5226641998149861
news_corpus,clique,20000,1.2393617021276595
news_corpus,clique,30000,1.1285846438482887
news_corpus,clique,40000,1.0689176688251618
news_corpus,clique,50000,1.02890841813136
news_corpus,wordpiece,10000,1.706059204440333
news_corpus,wordpiece,20000,1.3388066604995374
news_corpus,wordpiece,30000,1.2819148936170213
news_corpus,wordpiece,40000,1.2509250693802034
news_corpus,wordpiece,50000,1.2338112858464385
papers_corpus,sentencepiece,10000,3.0904527328172646
papers_corpus,sentencepiece,20000,2.8728594886230354
papers_corpus,sentencepiece,30000,2.740112596762843
papers_corpus,sentencepiece,40000,2.6611541168191413
papers_corpus,sentencepiece,50000,2.6214872155758857
papers_corpus,bpe,10000,2.8744076941121275
papers_corpus,bpe,20000,2.6224724372507624
papers_corpus,bpe,30000,2.533216045038705
papers_corpus,bpe,40000,2.481538822425522
papers_corpus,bpe,50000,2.455195871452029
papers_corpus,clique,10000,3.0220736570490265
papers_corpus,clique,20000,2.7014543748533897
papers_corpus,clique,30000,2.5833216045038707
papers_corpus,clique,40000,2.48036593947924
papers_corpus,clique,50000,2.4124560168895144
papers_corpus,wordpiece,10000,3.1141918836500118
papers_corpus,wordpiece,20000,2.7380483227773866
papers_corpus,wordpiece,30000,2.6042692939244665
papers_corpus,wordpiece,40000,2.5300258034248184
papers_corpus,wordpiece,50000,2.4972319962467746
med_corpus,sentencepiece,10000,1.862548861032484
med_corpus,sentencepiece,20000,1.593341420676641
med_corpus,sentencepiece,30000,1.4915756840544547
med_corpus,sentencepiece,40000,1.4365817495619355
med_corpus,sentencepiece,50000,1.405917239520151
med_corpus,bpe,10000,1.8084310553983016
med_corpus,bpe,20000,1.5773689176438874
med_corpus,bpe,30000,1.500202183582693
med_corpus,bpe,40000,1.4546097856854023
med_corpus,bpe,50000,1.4236420002695782
med_corpus,clique,10000,1.8415891629599677
med_corpus,clique,20000,1.5460641595902413
med_corpus,clique,30000,1.4217886507615582
med_corpus,clique,40000,1.3469133306375523
med_corpus,clique,50000,1.2939075347081817
med_corpus,wordpiece,10000,2.0587680280361234
med_corpus,wordpiece,20000,1.6596913330637553
med_corpus,wordpiece,30000,1.542087882463944
med_corpus,wordpiece,40000,1.4857123601563553
med_corpus,wordpiece,50000,1.4504987195039762
conversation_corpus,sentencepiece,10000,1.4891698196304526
conversation_corpus,sentencepiece,20000,1.3147158328829098
conversation_corpus,sentencepiece,30000,1.2609953356154786
conversation_corpus,sentencepiece,40000,1.240656216843833
conversation_corpus,sentencepiece,50000,1.228424719236082
conversation_corpus,bpe,10000,1.460683042059536
conversation_corpus,bpe,20000,1.298730806958541
conversation_corpus,bpe,30000,1.2545692951374292
conversation_corpus,bpe,40000,1.2362620863611795
conversation_corpus,bpe,50000,1.2255320000800753
conversation_corpus,clique,10000,1.4802314175324804
conversation_corpus,clique,20000,1.2292354813524713
conversation_corpus,clique,30000,1.126849238283987
conversation_corpus,clique,40000,1.0675635096991172
conversation_corpus,clique,50000,1.0256040678237544
conversation_corpus,wordpiece,10000,1.6424739254899605
conversation_corpus,wordpiece,20000,1.3447040217804735
conversation_corpus,wordpiece,30000,1.2786219045903149
conversation_corpus,wordpiece,40000,1.2505555221908593
conversation_corpus,wordpiece,50000,1.2370328108421917
shakespeare_corpus,sentencepiece,10000,1.816260162601626
shakespeare_corpus,sentencepiece,20000,1.6113821138211382
shakespeare_corpus,sentencepiece,30000,1.4932249322493225
shakespeare_corpus,sentencepiece,40000,1.4655826558265583
shakespeare_corpus,sentencepiece,50000,1.4287262872628725
shakespeare_corpus,bpe,10000,1.7447154471544715
shakespeare_corpus,bpe,20000,1.5994579945799459
shakespeare_corpus,bpe,30000,1.553929539295393
shakespeare_corpus,bpe,40000,1.4325203252032521
shakespeare_corpus,bpe,50000,1.4157181571815718
shakespeare_corpus,clique,10000,1.7723577235772359
shakespeare_corpus,clique,20000,1.5008130081300812
shakespeare_corpus,clique,30000,1.4086720867208673
shakespeare_corpus,clique,40000,1.3495934959349594
shakespeare_corpus,clique,50000,1.3084010840108402
shakespeare_corpus,wordpiece,10000,2.0579945799457993
shakespeare_corpus,wordpiece,20000,1.6466124661246613
shakespeare_corpus,wordpiece,30000,1.56260162601626
shakespeare_corpus,wordpiece,40000,1.5073170731707317
shakespeare_corpus,wordpiece,50000,1.4265582655826559

